Deep Multi-Kernel Convolutional LSTM Networks and an Attention-Based Mechanism for Videos

Action recognition greatly benefits motion understanding in video analysis. Recurrent networks such as long short-term memory (LSTM) networks are a popular choice for motion-aware sequence learning tasks. Recently, a convolutional extension of LSTM was proposed, in which input-to-hidden and hidden-to-hidden transitions are modeled through convolution with a single kernel. This implies an unavoidable trade-off between effectiveness and efficiency. Herein, we propose a new enhancement to convolutional LSTM networks that supports accommodation of multiple convolutional kernels and layers. This resembles a Network-in-LSTM approach, which improves upon the aforementioned concern. In addition, we propose an attention-based mechanism that is specifically designed for our multi-kernel extension. We evaluated our proposed extensions in a supervised classification setting on the UCF-101 and Sports-1M datasets, with the findings showing that our enhancements improve accuracy. We also undertook qualitative analysis to reveal the characteristics of our system and the convolutional LSTM baseline.

==> images/future_prediction.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'future_prediction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{443.19998193bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74996126)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{images/future_prediction.pdf}}%
    \put(0.625,0.59){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.61371844\unitlength}\raggedright Cross-Entropy\end{minipage}}}%
    \put(0.3,0.68){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68592061\unitlength}\raggedright Groundtruth\end{minipage}}}%
    \put(0.47,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37906139\unitlength}\raggedright Input\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{images/future_prediction.pdf}}%
    \put(0.17509026,0.03649333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.48736464\unitlength}\raggedright Encoder\end{minipage}}}%
    \put(0.67689533,0.03649333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.70397115\unitlength}\raggedright Decoder\end{minipage}}}%
  \end{picture}%
\endgroup%


==> images/singlekernel.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'singlekernel.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{73.60996096bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.73783639)%
    \put(0,1){\includegraphics[width=\unitlength,page=1]{images/singlekernel.pdf}}%
    \put(0.12886455,2.7){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.68455462\unitlength}\raggedright $t+1$\end{minipage}}}%
    \put(0.26,1.175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.63021415\unitlength}\raggedright $t$\end{minipage}}}%
    \put(0.56358832,1.2){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.63021423\unitlength}\raggedright $3\times3$\end{minipage}}}%
  \end{picture}%
\endgroup%

